Accretion of Uranus and Neptune: confronting different giant impact scenarios

The origins of Uranus and Neptune are not fully understood. Their inclined rotation axes -- obliquities -- suggest that they experienced giant impacts during their formation histories. Simulations modeling their accretion from giant impacts among ~5 Earth masses planetary embryos -- with roughly unity impactors' mass ratios -- have been able to broadly match their current masses, final mass ratio, and obliquity. However, due to angular momentum conservation, planets produced in these impacts tend to rotate too fast, compared to Uranus and Neptune. One potential solution for this problem consists of invoking instead collisions of objects with large mass ratios (e.g. a proto-Uranus with 13 Mearth and an embryo of 1 Mearth). Smooth-particle hydrodynamics simulations show that in this scenario final planets tend to have rotation periods more consistent with those of Uranus and Neptune. Here we performed a large suite of N-body numerical simulations modelling the formation of Uranus and Neptune to compare these different dynamical views. Our simulations start with a population of protoplanets and account for the effects of type-I migration, inclination and eccentricity tidal damping. Our results show that although scenarios allowing for large impactors' mass ratio favour slower rotating planets, the probability of occurring collisions in these specific simulations is significantly low. This is because gas tidal damping is relatively less efficient for low-mass embryos (<~1 Merath) and, consequently, such objects are mostly scattered by more massive objects (~13 Mearth) instead of colliding with them. Altogether, our results show that the probability of broadly matching the masses, mass ratio, and rotation periods of Uranus and Neptune in these two competing formation scenarios is broadly similar, within a factor of ~2, with overall probabilities of the order of ~0.1-1%.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

